Intranight Optical Variability of Blazars and Radio-quiet Quasars using the ZTF Survey

We explore the potential of the ongoing Zwicky-Transient-Facility (ZTF) survey for studying Intra-Night Optical Variability (INOV) of active galactic nuclei (AGN), in particular for picking rare events of large INOV amplitudes, whose detection may require extensive temporal coverage. For this, we have used the available high cadence subsets of the ZTF database to build a well-defined large sample of 53 blazars (BLs) and another sample of 132 radio-quiet quasars (RQQs), matched to the blazar sample in the redshift-magnitude plane. High-cadence ZTF monitoring of these two matched samples are available, respectively, for 156 and 418 intranight sessions. Median durations for both sets of sessions are 3.7 hours. The two classes of powerful AGN monitored in these sessions represent opposite extremes of jet activity. The present analysis of their ZTF light curves has revealed some strong INOV events which, although not exceptionally rare for blazars, are indeed so for RQQs, and their possible nature is briefly discussed.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
